XOX Fabric: A hybrid approach to blockchain transaction execution

Performance and scalability are major concerns for blockchains: permissionless systems are typically limited by slow proof of X consensus algorithms and sequential post-order transaction execution on every node of the network. By introducing a small amount of trust in their participants, permissioned blockchain systems such as Hyperledger Fabric can benefit from more efficient consensus algorithms and make use of parallel pre-order execution on a subset of network nodes. Fabric, in particular, has been shown to handle tens of thousands of transactions per second. However, this performance is only achievable for contention-free transaction workloads. If many transactions compete for a small set of hot keys in the world state, the effective throughput drops drastically. We therefore propose XOX: a novel two-pronged transaction execution approach that both minimizes invalid transactions in the Fabric blockchain and maximizes concurrent execution. Our approach additionally prevents unintentional denial of service attacks by clients re-submitting conflicting transactions. Even under fully contentious workloads, XOX can handle more than 3000 transactions per second, all of which would be discarded by regular Fabric.

==> tikz/effective_data.dat <==
x       xox         xox_err fabric  fabric_err      fastfabric      ff_err        
0       12849       1690    2212    21              13637           727           
10      11469       611     2029    60              11869           761           
20      10488       552     1826    94              10257           775           
30      8339        556     1668    111             8952            765           
40      6811        533     1423    109             7989            762           
50      5898        471     1233    98              6559            608           
60      5170        398     1005    77              5595            533           
70      4511        301     778     53              4264            354           
80      4130        215     536     28              2813            215           
90      3807        111     283     9               1480            92            
100     3573        21      0       0               0               0             
                

==> tikz/nominal_data.dat <==
x       xox         xox_err xox2        xox2_err fabric  fabric_err      fastfabric      ff_err   pip_ov    pip_err     ex_ov   ex_err   
0       12849       1690    12772       2077    2212    21             13637           727        6.34      16.14       -0.56   21.49   
10      11469       611     12026       628    2254    17             13188           758         8.81      7.46        4.22    10.44 
20      10488       552     12008       602    2282    21             12821           719         6.34      7.31        11.86   9.33   
30      8339        556     12228       739    2383    10             12789           688         4.39      7.89        30.41   9.57   
40      6811        533     11478       540    2371    22             13315           768         13.8      7.05        35.05   9.31   
50      5898        471     11640       534    2466    27             13118           634         11.27     6.32        43.77   8.03   
60      5170        398     12726       417    2512    22             13988           805         9.02      6.48        54.02   8.76   
70      4511        301     12174       600    2594    32             14213           708         14.35     6.53        53.91   8.24   
80      4130        215     12681       565    2682    29             14063           804         9.83      6.99        60.8    9.11 
90      3807        111     12577       460    2827    30             14795           818         14.99     6.34        59.28   8.43   
100     3573        21      11879       321    3063    25             13264           667         10.44     5.58        62.62   7.53
